When Sensitivity Bias Varies Across Subgroups: The Impact of Non-uniform Polarity in List Experiments

Survey researchers face the problem of sensitivity bias: since people are reluctant to reveal socially undesirable or otherwise risky traits, aggregate estimates of these traits will be biased. List experiments offer a solution by conferring respondents greater privacy. However, little is know about how list experiments fare when sensitivity bias varies across respondent subgroups. For example, a trait that is socially undesirable to one group may socially desirable in a second group, leading sensitivity bias to be negative in the first group, while it is positive in the second. Or a trait may be not sensitive in one group, leading sensitivity bias to be zero in one group and non-zero in another. We use Monte Carlo simulations to explore what happens when the polarity (sign) of sensitivity bias is non-uniform. We find that a general diagnostic test yields false positives and that commonly used estimators return biased estimates of the prevalence of the sensitive trait, coefficients of covariates, and sensitivity bias itself. The bias is worse when polarity runs in opposite directions across subgroups, and as the difference in subgroup sizes increases. Significantly, non-uniform polarity could explain why some list experiments appear to 'fail'. By defining and systematically investigating the problem of non-uniform polarity, we hope to save some studies from the file-drawer and provide some guidance for future research.

==> _extensions/mikemahoney218/arxiv/_extension.yml <==
title: ArXiv Template
author: Mike Mahoney
version: 0.2.1
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
#      filters:
        # You can include here Lua filters from your extension format
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
      number-sections: true
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: article
      linenumbers: false
      doublespacing: false
      authorcols: false
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{arxiv}
        \usepackage{orcidlink}
        \usepackage{amsmath}
        \usepackage[T1]{fontenc}
        \usepackage{lmodern}
      template-partials: ["partials/_authors.tex", "partials/title.tex", "partials/before-body.tex"]
      format-resources:
        # Add here the resources required for the PDF rendering
        - arxiv.sty
        - orcidlink.sty
    html:
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/chicago-author-date-16th-edition

